Towards Nebular Spectral Modeling of Magnetar-Powered Supernovae

Many energetic supernovae (SNe) are thought to be powered by the rotational-energy of a highly-magnetized, rapidly-rotating neutron star. The emission from the associated luminous pulsar wind nebula (PWN) can photoionize the SN ejecta, leading to a nebular spectrum of the ejecta with signatures possibly revealing the PWN. SN 2012au is hypothesized to be one such SN. We investigate the impact of different ejecta and PWN parameters on the SN nebular spectrum, and test if any photoionization models are consistent with SN 2012au. We study how constraints from the nebular phase can be linked into modelling of the diffusion phase and the radio emission of the magnetar. We present a suite of late-time (1-6y) spectral simulations of SN ejecta powered by an inner PWN. Over a large grid of 1-zone models, we study the behaviour of the SN physical state and line emission as PWN luminosity ($L_{\rm PWN}$), injection SED temperature ($T_{\rm PWN}$), ejecta mass ($M_{\rm ej}$), and composition (pure O or realistic) vary. We discuss the resulting emission in the context of the observed behaviour of SN 2012au, a strong candidate for a PWN-powered SN. The SN nebular spectrum varies as $T_{\rm PWN}$ varies, as the ejecta become less ionized as $T_{\rm PWN}$ increases. Low ejecta mass models at high PWN power obtain runaway ionization for O I and, in extreme cases, also O II, causing a sharp decrease in their ion fraction over a small change in the parameter space. Certain models can reproduce the oxygen lines luminosities of SN 2012au reasonably well at individual epochs, but we find no model that fits over the whole time evolution; this is likely due to the simple model setup. Using our derived constraints from the nebular phase, we predict that the magnetar powering SN 2012au had an initial rotation period $\sim$ 15 ms, and should be a strong radio source (F > 100 $\mu$Jy) for decades.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------


==> ref_response_1.txt <==
Referee Report

The authors report an interesting study on the influence of pulsar winds on the nebular spectra, and apply them to SN2012au. Based a one-zone, parameterized model, they study the influence of the photon luminosity with an energy distribution of a black body with temperature T, and the mass of the ejecta. The results and reasonable and consistent with previous results and expectations. The authors find that the ionization balance increases with the luminosity and number of high energy photons, and mass of the ejecta. The authors suggest that some aspects of SN2012au nebular spectra can be reproduced and provide best fitting parameters. An intriguing result is the prediction that strong radio emission should be visible for an extended period of time. After some modification, I suggest the publication in MNRAS.

Response: Please find below our response to the referee's comments. They have been useful to improve the quality of the draft and we would like to thank the referee for the constructive feedback.
Modifications included along the draft are shown in bold.

Some questions and suggestions:

1. The comparison between the observation and the models clearly shows that many features are related to O transitions, but the agreement becomes improved with using more realistic abundances.

Response: The agreement at 6 years is much worse when using realistic abundances due to the appearance of new lines and poor predictions of oxygen line ratios, this is already stated at the end of the second-to-last paragraph of Section 5.2.1.  At 1 year, the agreement for things like the the iron pseudo-continuum (< 5500 angstrom) and the other non-oxygen lines are difficult to quantify, but the model scores for the 6300 and 7300 angstrom lines are lower within the parameter space we explore for the realisitic composition compared to the pure oxygen composition, although neither does a great job at reproducing the observed spectrum.  A couple of sentences have been added in Section 5.2.2 to note this.

2. A more detailed discussion of the nebular spectra would be helpful. Absolute line fluxed depend on the distance and distance uncertainties. However, line ratios do not. One of parameterized models is the advantage to identify the reason(s).

For example in Fig. 5 (upper left), the strongest [OI] and [OII] lines are about equal whereas the model a ratio of about 10. On the other hand, [OIII] to [OI] shows reasonable agreement between observations of the models for many phases. Can the discrepancies be attributed to incomplete model atoms, uncertainties in the levels, energy distribution of incoming photons, ... .

Response: There are no real uncertainties in energy levels, A-values, or collision strengths for the oxygen model atoms, and the work done in Appendix A.2 largely eliminates photoionization cross sections as a major uncertainty; atomic data uncertainties for oxygen are not important.  The distance is also very well constrained.  The energy distribution of incoming photons does change the spectrum, which is illustrated by the SED temperature; changing the SED to another shape with a similar mean photon energy is beyond the scope of this study (see response to next comment).  

For the example in Fig. 5 (upper left), the reason for the "discrepancy" between the observed and modeled line ratios are simply because those are the line ratios predicted with those specific parameters.  With other parameters, the predicted line ratios can be very different.  We also prefer to study absolute luminosities as well as line ratios because certain ejecta properties do not scale simply with certain parameters; for example, adding more PWN luminosity to increase the luminsoity of two lines would also change the ionization structure of the ejecta (Jerkstrand et al. 2017) - this is now stated at the beginning of section 5. 

3. The authors mention correctly that a black-body distribution is not to be expected. As justification is their desire to reduce the number of free parameters. However, many relations suggested will depend on this assumption (see below). It may be helpful to show one case with more realistic input photon distribution for a case close to one of those shown.

Response: There were two reasons that a blackbody was chosen as the input PWN SED.  One is the desire to reduce the number of free parameters, as noted by the referee and in Section 2.2, but the other (and more important) reason is that SUMO is lacking the physics for proper x-ray radiative transfer, particularly inner shell ionization - this is noted in the last paragraph of Section 2.2.  Because of this, using a more realisitic SED (a power law or broken power law, which would have a significant x-ray flux) would lead to unphysical results.  We are working on an extensive study using more realistic SEDs in a follow-up paper.

4. For a casual reader, it may be helpful to explain the results. The ionization balance increases with number of high energy photons, i.e., the luminosity and decreasing T(SED). This is a result of the parameterized model because, for a given luminosity for a black body distribution, the number of photons decreases with increasing photon energy. It would be helpful to discuss the relation between luminosity and hardness of photon spectrum.

Response: In this study, we keep both the luminsoity of the PWN (L_PWN) and the hardness of the photon spectrum (T_PWN, essentially) both as free parameters, so there is no relation between them.  The physical relation between the two in time is well estabilished - as the luminosity decreases, so does the photon energy (see Equations 5 and 6).  However, the hardness of the spectrum in a realistic newborn PWN (both gamma_b and the spectral index) is not well constrained for newborn PWNe; this is now commented on in Section 2.2.  The referee is correct that the number of photons decreases as T_PWN increases, if L_PWN is held constant - another sentence has been added to Section 2.2 to emphasize this.

5. Obviously, a larger fraction of hard photons can ionize with increasing mass in a one-zone model as long as the ejecta are optically thin in the X-ray/hard UV. The authors may want to show that this is the case for the parameters assumed.

Response:  The referee is correct that a higher fraction of photons will contribute to ionization if mass is increased while still optically thin.  Because of other processes at play (heating and cooling, collisional processes), the ionization balance will still change in this scenario; models at 6 years are all optically thin at high energies, yet show strong variation in ionization balance as mass increases.

Minor suggestions:
In the paper, several abbreviations are used before being introduced (e.g. SED), and some typos.

Response: Four instances of undefined abbreviations (SED, NLTE, FWHM, and JWST) are not defined, and several typos have been fixed.

Other Changes: We became aware of a previous radio detection of SN 2012au a 7 years post-explosion from Stroh et al. (2021), which is roughly consistent with our predictions.  A paragraph has been added in Section 4 to introduce this data, several sentences have been added to section 6.1 to discuss this data in relation to our predictions, and a sentence has been add to the conclusions.  Figure 21 has also been modified to show this point, with the 7.5 year prediction being changed to 7 years to better correspond to the observation.

==> ref_response_2.txt <==
Response 2: Please find below our response to the referee's comments.
Modifications from after the first revision in the draft are shown in bold.  We show only comments 1 and 4, since the referee seemed satisfied with our previous responses to the other comments.



Some questions and suggestions:

1. The comparison between the observation and the models clearly shows that many features are related to O transitions, but the agreement becomes improved with using more realistic abundances.

Response: The agreement at 6 years is much worse when using realistic abundances due to the appearance of new lines and poor predictions of oxygen line ratios, this is already stated at the end of the second-to-last paragraph of Section 5.2.1. At 1 year, the agreement for things like the the iron pseudo-continuum (< 5500 angstrom) and the other non-oxygen lines are difficult to quantify, but the model scores for the 6300 and 7300 angstrom lines are lower within the parameter space we explore for the realisitic composition compared to the pure oxygen composition, although neither does a great job at reproducing the observed spectrum. A couple of sentences have been added in Section 5.2.2 to note this.

Remark: I agree that neither of the abundances does a great job at reproducing the observation, and the couple of sentences added helps to emphasize this point.
The two wavelength regions are not independent. Can the authors identify a physical cause which may improve both ranges for more realistic composition?

Response 2: The wavelength regions in question are not independent, but the correlation between them is not simple or obvious (see Figure 17, for example).  The treatment of mixing/clumping we have used is far too simple and the inner shell processes the SUMO currently doesn't treat may have a large effect on the ionization structure of the ejecta, prticularly heavier elements such as iron.  Improving these will allow a much more accurate probe of how the emission of these wavelength regions can interact and correlate.  Sentences have been added to Sections 5.2.2 and 7 to emphasize this.

4. For a casual reader, it may be helpful to explain the results. The ionization balance increases with number of high energy photons, i.e., the luminosity and decreasing T(SED). This is a result of the parameterized model because, for a given luminosity for a black body distribution, the number of photons decreases with increasing photon energy. It would be helpful to discuss the relation between luminosity and hardness of photon spectrum.

Response: In this study, we keep both the luminsoity of the PWN (L_PWN) and the hardness of the photon spectrum (T_PWN, essentially) both as free parameters, so there is no relation between them. The physical relation between the two in time is well estabilished - as the luminosity decreases, so does the photon energy (see Equations 5 and 6). However, the hardness of the spectrum in a realistic newborn PWN (both gamma_b and the spectral index) is not well constrained for newborn PWNe; this is now commented on in Section 2.2. The referee is correct that the number of photons decreases as T_PWN increases, if L_PWN is held constant - another sentence has been added to Section 2.2 to emphasize this.

Remark: Please add a corresponding remark in the abstract to alert the reader of the uncertainty of the main result.

Response: A note about model uncertainty has been added to the abstract.
